t$|$ket$\rangle$ : A Retargetable Compiler for NISQ Devices

We present t$|$ket$\rangle$, a quantum software development platform produced by Cambridge Quantum Computing Ltd. The heart of t$|$ket$\rangle$ is a language-agnostic optimising compiler designed to generate code for a variety of NISQ devices, which has several features designed to minimise the influence of device error. The compiler has been extensively benchmarked and outperforms most competitors in terms of circuit optimisation and qubit routing.

==> circuits.tikzstyles <==
\tikzstyle{box}=[rectangle,fill=white,draw=black,thin]

\tikzstyle{H box}=[box,execute at end node={$H$}]

\tikzstyle{Z box}=[box,execute at end node={$Z$}]
\tikzstyle{Zp box}=[box,execute at end node={$Z_\pi$}]
\tikzstyle{Zpp box}=[box,execute at end node={$Z_\frac{\pi}{2}$}]
\tikzstyle{Za box}=[box,execute at end node={$Z_\alpha$}]
\tikzstyle{Zb box}=[box,execute at end node={$Z_\beta$}]

\tikzstyle{X box}=[box,execute at end node={$X$}]
\tikzstyle{Xp box}=[box,execute at end node={$X_\pi$}]
\tikzstyle{Xpp box}=[box,execute at end node={$X_\frac{\pi}{2}$}]
\tikzstyle{Xa box}=[box,execute at end node={$X_\alpha$}]
\tikzstyle{Xb box}=[box,execute at end node={$X_\beta$}]

\tikzstyle{keto box}=[execute at end node={$\ket{0}$}]
\tikzstyle{keti box}=[execute at end node={$\ket{1}$}]
\tikzstyle{ketp box}=[execute at end node={$\ket{\!+\!}$}]
\tikzstyle{ketm box}=[execute at end node={$\ket{\!-\!}$}]


\tikzstyle{Mx box}=[box,execute at end node={$M_{X}$}]
\tikzstyle{Mo box}=[box,execute at end node={$M_{\pm}$}]
\tikzstyle{Ma box}=[box,execute at end node={$M_{\pm\alpha}$}]
\tikzstyle{Mb box}=[box,execute at end node={$M_{\pm\beta}$}]


\tikzstyle{ctrl vertex}=[circle,fill=black,minimum size=2.0mm,inner sep=0.3mm]
\tikzstyle{target vertex}=[oplus,draw=black,thick,minimum size=4.0mm,inner sep=0]
\tikzstyle{swap vertex}=[times,draw=black,thick,minimum size=4.0mm,inner sep=0]

\tikzstyle{ellipses}=[execute at end node={\small{...}}]

==> zxcliff.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{green vertex}=[green, vertex, fill=green]
\tikzstyle{green smallvertex}=[green, smallvertex, fill=green]
\tikzstyle{red vertex}=[red, vertex, font={\color{white}\boldmath}, fill=red]
\tikzstyle{red smallvertex}=[red, smallvertex, fill=red]
\tikzstyle{hadamard vertex}=[shape=rectangle, fill=yellow, draw=black, execute at end node={\tiny H}]
\tikzstyle{smallhadamard vertex}=[shape=rectangle, fill=yellow, draw=black, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm]
\tikzstyle{boundary vertex}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill=black]
\tikzstyle{gpp}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle +}}$}]
\tikzstyle{gpi}=[green smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\pi}}$}}]
\tikzstyle{gmm}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle -}}$}]
\tikzstyle{rpp}=[red smallvertex, inner sep=-0.5mm, execute at end node={${\displaystyle\color{white}\mathbf{+}}$}]
\tikzstyle{rpi}=[red smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\color{white}\pi}}$}}]
\tikzstyle{rmm}=[red smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle\color{white}-}}$}]
\tikzstyle{boxa}=[box, execute at end node={$a$}]
\tikzstyle{boxb}=[box, execute at end node={$b$}]
\tikzstyle{Xexp}=[red, draw=black, shape=rectangle, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,255; green,100; blue,100}]
\tikzstyle{Zexp}=[green, draw=black, shape=rectangle, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,100; green,255; blue,100}]
\tikzstyle{Yexp}=[antipode, minimum height=3mm, minimum width=3mm, tikzit fill={rgb,255: red,100; green,205; blue,205}, tikzit shape=rectangle]
\tikzstyle{Aexp}=[vertex, fill=white, draw=black, shape=rectangle, rounded corners=1mm, minimum height=5mm, minimum width=5mm]
\tikzstyle{greynode}=[fill={rgb,255: red,207; green,207; blue,207}, draw=black, shape=circle]
\tikzstyle{rednode}=[fill=red, draw=black, shape=circle]

% Edge styles
\tikzstyle{hadamard edge}=[-, color=blue, dashed, dash pattern=on 2pt off 0.7pt]
\tikzstyle{brace edge}=[-, tikzit draw=blue, decorate, decoration={brace,amplitude=1mm,raise=-1mm}]
\tikzstyle{dashededge}=[-, color=black, dashed, dash pattern=on 2pt off 0.7pt]

